FFCI: A Framework for Interpretable Automatic Evaluation of Summarization

In this paper, we propose FFCI, a framework for fine-grained summarization evaluation that comprises four elements: faithfulness (degree of factual consistency with the source), focus (precision of summary content relative to the reference), coverage (recall of summary content relative to the reference), and inter-sentential coherence (document fluency between adjacent sentences). We construct a novel dataset for focus, coverage, and inter-sentential coherence, and develop automatic methods for evaluating each of the four dimensions of FFCI based on cross-comparison of evaluation metrics and model-based evaluation methods, including question answering (QA) approaches, semantic textual similarity (STS), next-sentence prediction (NSP), and scores derived from 19 pre-trained language models. We then apply the developed metrics in evaluating a broad range of summarization models across two datasets, with some surprising findings.

==> RESPONSE.txt <==
REVIEWER A
========
0) Adding more papers: FactCC (Kryściński et al., 2019), BertScore in (Pagnoni et al., 2021), diversity (Lin and Bilmes, 2011)
[RESPONSE] We added FactCC to the paper, but found it to be weakly correlated with human evaluation. This is inline with the findings of Pagnoni et al., 2021, who showed that factCC achieved a Pearson correlation of 0.07 on XSUM.
For diversity, we do not include it, for two reasons: (1) diversity is rarely used as a manual evaluation in previous work (as per the results of our survey in the paper); and (2) for content evaluation we focus on comparing the summary with the reference, relying on two metrics: Focus and Coverage.


1) Abstract: need to give the full name of STS.
[RESPONSE] Revised accordingly


2) Table 2. The number of systems for Durmus et al., (2020) is missing.
[RESPONSE] Revised accordingly


3) Section 4.3, the third paragraph begins with "In contrast to these metrics". What do "these metrics" refer to?
[RESPONSE] Revised to clarify as follows:
"In contrast to ROUGE, STSScore, and BERTScore, our proposed evaluation scheme for inter-sentential coherence is a reference-less metric."


4) For acquiring the annotations for the four metrics, different datasets are used for evaluating different metrics. Would it be better if you just use one dataset for each domain (CNN/DM and XSum) for evaluating you proposed metrics?
[RESPONSE]
 - For Faithfulness we use the data of Maynez et al. (2020). Their annotation scheme is large-scale and based on XSUM (Section 5.1); we do not use CNN/DM because we do not have gold-standard annotations for faithfulness
 - For Focus and Coverage, we use CNNDM and XSUM
 - For Inter-sentential coherence we only use CNNDM, because XSUM summary is only one sentence (Section 5.1)
Given that both CNN/DM and XSUM are news-based, there is only one domain, and it's also worth noting that these are two of most widely-used summarization datasets.

We added footnote 11 to explicitly note that there are no faithfulness datasets for CNN/DM.


5) Section 5.3, ROUGE, METEOR, and BLEU. "For ROUGE, we use precision, recall, and F-1 score for focus, coverage, and faithfulness, respectively.". I didn't get the meaning. Faithfulness is defiend using ROUGE/STS/BertScore, and focus and coverage are derived from QAGS. How do they relate to ROUGE precision/recall/f1?
[RESPONSE] Revised to clarify by moving this part to Section 4.1 and 4.2, and clarifying that for faithfulness, ROUGE, STSScore, and BERTScore are based on F1-scores, while for focus and coverage, ROUGE, STSScore, and BERTScore are based on precision and recall.


6) Table 7, why didn't you apply FA_{STS}, FA_{ROUGE}, and FA_{BertScore} between summary and reference? And why didn't you compute ROUGE, BLEU, METEOR, and BertScore between summary and source sentences?
[RESPONSE] Since XSUM summaries consist of only one sentence in the gold and predicted summary, FA_{ROUGE} and FA_{BertScore} are equal to ROUGE and BertScore. We added ROUGE, BLEU, METEOR, and BERTScore "against source sentence" results as requested.


7) Table 8, BertScore (ours) for Coverage X-BT shouldn't be bolded.
[RESPONSE] Revised accordingly



REVIEWER C
========

1. Question: In 4.1, the scoring of faithfulness is scored by comparing summary sentences and the source document: FA_metric = 1/|Y| …. The |Y| is the number of sentences in the reference summary, if my understanding is correct. I wonder if sentence is the best “unit” for faithfulness. Is it possible to use number of facts, or number of question-answer pair as the way to compute the FA score? I am also a little concerned about the AvgTop-n function and using ROUGE or BERTScore as the similarity to measure faithfulness. It just seems pretty noisy. 
[RESPONSE] Using "facts" as granularity to calculate the FA score relies on a supervised fact extraction model, making the evaluation computation more complex (and less reproducible). Moreover, the faithfulness metric in FFCI is not necessarily always about facts, but rather the information similarity between source article and the summary, which can be also take the form of opinions or stance.

AvgTop-n essentially aims to search the information of each summary sentence in the source article. We hypothesize that it is very unlikely the information in a summary sentence is drawn from many sentences, and thus we decide to use n = {1,2,3}. We argue that this way is much cleaner than using ROUGE and BERTScore conventionally (either against the reference or the source article).


2. Table 4: the difference of Faithfulness and Focus is basically the p(A|Q,X) or p(A|Q,Y). The challenge of evaluating faithfulness, however, has not been addressed well in either discussion or this table. Is a function like AvgTop-n ROUGE(t,s) a powerful and precise way to locate facts, calibrate the length, capture the possible paraphrasing? I think in a work like this paper, we should review these metrics on a higher level and together, and figure out what’s the connection and drawback of these metrics.  
[RESPONSE] We agree and will leave it for future work. The main purpose of this work is to introduce the framework  of FFCI. Having said that, we argue that our proposed FA formulation can locate facts and calibrate the length, as ROUGE and BERTScore are computed for each sentence of summary against source sentences, which is at least better than computing the scores against the reference or the full article. We add one more paragraph in Section 6.1 to acknowledge this.


3. Focus and coverage: now people are used to F1 metric rather than reporting precision and recall separately. F1 seems to be a conceptual simplification. Is there any reason that we need to care about both precision and recall as two metrics?

[RESPONSE] Please refer to Table 1 where we summarize the manual evaluation of 111 ACL papers on summarization systems from the year 2017 to 2020. Most authors performed separate manual evaluation of Focus and Coverage, which indicates these dimensions are highly important for model improvement, rather than the aggregated F1 metric.


4. Inter-sentential coherence: the NSP assumes the prediction of next sentence indicates the coherence of the discourse. I don’t quite agree with this assumption. LM’s prediction of a new sentence t_{I+1} could depend on facts that do not exist in t_{I}, on how the LM is pre-trained, on how unspecific or specific is t_{i+1}. I believe there is some correlation behind NSP and coherence, but I am not convinced it’s a ready-to-go metric for “inter-sentential coherence”. 
[RESPONSE] Yes, we agree it is not the ready-to-go metric although it has the highest correlation score. Having said that, we argue that inter-sentential coherence is not necessarily about facts in two consecutive sentences, but more about the writing flow of two sentences. Even if the facts in two consecutive sentences are different, they should be still in a similar topic and coherence. It is also worth mentioning that the training data for the NSP model is constructed from free text, and arguably covers the scenario mentioned by reviewer C. We revised the paper and mentioned this in Section 4.3.


5. I check the GitHub repo (https://github.com/fajri91/ffci) and I didn’t find a built library for public access. 
[RESPONSE] Yes we will release everything in the near future (around March) to coincide with the paper being published. 



REVIEWER E
========

1. For all proposed metrics, the authors perform extensive hyperparameter tuning efforts, namely the selection of the best pretrained model and layer for faithfulness, focus and coverage and the selection of the best training data setup for coherence. That is done by comparing correlations, so on data with human judgements, which appears to be the same data the final comparison to other metrics (Tables 7,8) is done on. That raises the question if this is a fair comparison. Have other methods also been tuned on this dataset? It seems to me a more sound approach would be to tune these parameters on a separate dataset or to report correlations obtained via cross-validation.
[RESPONSE] We selected the best layer of BERTScore based on the averaged best result across different systems and datasets (not a single system or dataset). As such, we believe the method to be robust. (added in Section 5.3)


2. Correlations in Table 8 (focus, coverage, coherence) are reported for individual dataset and summarization model pairs. That is uncommon for a metric that is supposed to differentiate between different summarization systems and is recommended for general usage. For faithfulness, correlations are computed over a dataset with multiple systems, which seems more appropriate. However, the number of involved systems is still small. In older work on evaluation metrics, substantially more systems have been involved (see Table 2) and correlations have typically been computed over system-level averages, not summary-level data points. It would be good if the paper could discuss these decisions and their implications more.
[RESPONSE] For Table 8, we agree that a better way is to merge the dataset and system, however, as mentioned by the reviewer, the total number of combinations is only 4, and computing each model-system give richer representation in terms of correlation robustness.  (added in Section 5.3)


3. For the coherence metric, a crucial design choice seems to be how sentences are detected in the generated summaries, as different segmentation could greatly influence the score. The paper does not give much detail about it. It would also be interesting to compare the proposed NSP method and the older method of Nayeem when both use the same word representations.
[RESPONSE] We name the metric "inter-sentential coherence" to reflect its aim in measuring coherence across sentences. The NSP method is actually inspired by Nayeem and Chali et al, and extended using the NSP model rather than just word embeddings. (added in Section 4.3)


4. The framework could be extended with a fifth dimension that takes redundancy into account. That seems to be missing currently. To extend the example in Fig 1, a summary could be “Info-A, Info-B, Info-C, Info-A, Info-B, Info-C”, which has the same focus and coverage as “Info-A, Info-B, Info-C”, but is more redundant and therefore worse. Or, summarization systems need to operate under a length limit, as it was done back in DUC and TAC, but this is usually not done nowadays.
[RESPONSE] We design FFCI based on the survey of 111 papers on summarization systems, where redundancy is used only evaluated by a tiny proportion of papers. Having said that we agree that redundancy is important and leave it for future work. (added in Conclusion)


5. In Table 2, you could include the source dataset the summaries are created for (e.g. CNN/DM).
[RESPONSE] Revised accordingly


7. End of section 3.5, add references for “commonly used to assess coherence in the sentence ordering task”.
[RESPONSE] Revised accordingly


8. I hope that authors release their crowdsourced data and also provide their metric in an easy-to-use manner.
[RESPONSE] Yes we will release everything in the near future (around March) when this paper has been published. 


==> jair-review.txt <==
 am pleased to inform you that your paper, 13167 : "FFCI: A Framework for Interpretable Automatic Evaluation of Summarization", has been accepted for publication in the Journal of Artificial Intelligence Research. You can access the reviewers' comments and suggestions in the attachment. In your revision, we ask that you address as far as possible the concerns of the reviewers.

JAIR requires that revisions to accepted papers be completed within *two* months. Instructions for formatting the paper and an outline of the procedure you should follow for final preparation of the paper are available at https://www.jair.org/index.php/jair/authorinstrs

As you could see from Reviewer C, you seem to not be completely convincing with respect to the novelty aspects of your approach and the importance of your findings. Therefore, in your final version, I would like that you improve this part. In particular, I would like that you discussed the points/papers from Reviewer C, and demonstrated why it is useful to read your paper.

Of course, you will need to address all comments and suggestions from all reviewers.

If you have any questions about the instructions, please do not hesitate to contact me.

Regards,

Alessandro Moschitti
moschitti@disi.unitn.it
Associate Editor, JAIR



------------------------------------------------------
Reviewer A:

This paper gave a nice overview of automatic and manual metrics for evaluating the quality of extractive/abstractive summaries including ROUGE, BLEU, BertScore, etc. Then, the paper proposed a new set of metrics from four aspects: faithfulness, focus, coverage, and inter-sentential coherence. Faithfulness is defined at sentence-level where each summary sentence matches with top-n sentences from source articles. ROUGE/STS/BertScore are used as the metric function.  Focus and coverage are defined based on QAGS. For focus, questions are generated from summary and the metric is defined as the matches of answers by summary and source articles; while for coverage, questions are generated from source articles. Inter-sentential coherence is defined as the average probability of two adjacent sentences in a summary. Experimental datasets are collected from previous papers and annotations are obtained through MTurks.

Experimental results show BertScore derived from roberta-base (layer 10) yields the best correlation coefficients for faithfulness; BertScore derivedfrom gpt2-xl gives the best correlation cofficient for focus using layer 29 and coverage using layer 4; a bert-base-uncased model fine-tuned with 80k sentence pairs for next sentence prediction task gives the best correlation cofficient for inter-sentential coherence. The paper also provides a comprehensive analysis of multiple summarization systems developed in recent years using the four proposed metrics and shed light on the characterstics of different summarization systems. 

The paper provides nice literature review and thorough experiments. The paper could be stronger if the paper could include FactCC (Kryściński et al., 2019), as one of the faithfulness metrics, as it has been showned to be better than BertScore in (Pagnoni et al., 2021). Also, it would be good if the paper could include diversity (Lin and Bilmes, 2011) as one of the metrics. 

Minor comments:

1) Abstract: need to give the full name of STS.

2) Table 2. The number of systems for Durmus et al., (2020) is missing.

3) Section 4.3, the third paragraph begins with "In contrast to these metrics". What do "these metrics" refer to?

4) For acquiring the annotations for the four metrics, different datasets are used for evaluating different metrics. Would it be better if you just use one dataset for each domain (CNN/DM and XSum) for evaluating you proposed metrics? 

5) Section 5.3, ROUGE, METEOR, and BLEU. "For ROUGE, we use precision, recall, and F-1 score for focus, coverage, and faithfulness, respectively.". I didn't get the meaning. Faithfulness is defiend using ROUGE/STS/BertScore, and focus and coverage are derived from QAGS. How do they relate to ROUGE precision/recall/f1?

6) Table 7, why didn't you apply FA_{STS}, FA_{ROUGE}, and FA_{BertScore} between summary and reference? And why didn't you compute ROUGE, BLEU, METEOR, and BertScore between summary and source sentences? 

7) Table 8, BertScore (ours) for Coverage X-BT shouldn't be bolded.

 

 

Recommendation: Accept with minor revisions

------------------------------------------------------



------------------------------------------------------
Reviewer C:

The paper proposes FFCI, a framework for fine-grained summarization evaluation covering four aspects: faithfulness, focus, coverage and discourse fluency (or inter-sentential coherence). 

In Section 3, the paper reviews existing evaluation metrics with four dimensions. 

RQ on question answering based evaluation: how effective is QAGS relative to other simpler methods for assessing faithfulness, and can it be applied to evaluate focus and coverage? 

RQ on BERTScore & other transformer based evaluation scoring model: which layer of which pre-trained language model is best for evaluating faithfulness, focus, and coverage of a summary? 

The paper releases an annotated dataset for evaluating focus, coverage, and inter-sentential coherence. A wide range of metrics are evaluated here including ROUGE, BERTScore, etc. 

 

Strength

The paper focuses on a benchmark for summarization metrics, from four major dimensions. Many popular metrics and models are systematically evaluated and compared in this paper. The literature survey is very comprehensive. The method description is clear. The experiment and model setup is clear and well organized. The models being investigated are state-of-the-art models so it will benefit the community for real. 

 

Weakness

Overlap with previous work

There are some previous work on evaluating evaluation metrics in summarization (listed at the end). To be honest, I don’t see the big win or the reason why people have to read this paper. Like some of the related work I mentioned before, the paper enumerates some metrics and models in a careful and systematic way ( and I appreciate that). 

The takeaway from the conclusion section is “Our general finding is that ROUGE has lead to positive progress in modern summarization systems but lacks fine-grained interpretability.” The concept of “ fine-grained interpretability” does not seem to be well defined in this paper or extensively discussed. 

 

If it’s a built python package that people can use off-the-shelf, that would be nice. 

I check the GitHub repo (https://github.com/fajri91/ffci) and I didn’t find a built library for public access. 

 

I accept to review the paper because it says “interpretable automatic evaluation” but it does not do much with “interpretable”. It’s more like “multi-factor” or “comprehensive”. 

 

 

Presentation

The paper investigates many metrics and models. That’s a lot to digest in one single paper. I think some improvement could be done in the narrative structure of this paper. For example, move the turker UI to Appendix, provide more case studies for all these metrics (when it works or fails), etc.  

 

Question: In 4.1, the scoring of faithfulness is scored by comparing summary sentences and the source document: FA_metric = 1/|Y| …. The |Y| is the number of sentences in the reference summary, if my understanding is correct. I wonder if sentence is the best “unit” for faithfulness. Is it possible to use number of facts, or number of question-answer pair as the way to compute the FA score? I am also a little concerned about the AvgTop-n function and using ROUGE or BERTScore as the similarity to measure faithfulness. It just seems pretty noisy. 

 

Table 4: the difference of Faithfulness and Focus is basically the p(A|Q,X) or p(A|Q,Y). The challenge of evaluating faithfulness, however, has not been addressed well in either discussion or this table. Is a function like AvgTop-n ROUGE(t,s) a powerful and precise way to locate facts, calibrate the length, capture the possible paraphrasing? I think in a work like this paper, we should review these metrics on a higher level and together, and figure out what’s the connection and drawback of these metrics.  

 

Focus and coverage: now people are used to F1 metric rather than reporting precision and recall separately. F1 seems to be a conceptual simplification. Is there any reason that we need to care about both precision and recall as two metrics?

 

Inter-sentential coherence: the NSP assumes the prediction of next sentence indicates the coherence of the discourse. I don’t quite agree with this assumption. LM’s prediction of a new sentence t_{I+1} could depend on facts that do not exist in t_{I}, on how the LM is pre-trained, on how unspecific or specific is t_{i+1}. I believe there is some correlation behind NSP and coherence, but I am not convinced it’s a ready-to-go metric for “inter-sentential coherence”. 

 

 

Bhandari et al., Re-evaluating Evaluation in Text Summarization, https://arxiv.org/pdf/2010.07100.pdf

Graham, Re-evaluating Automatic Summarization with BLEU and 192 Shades of ROUGE

Yuan et al., BARTScore: Evaluating Generated Text as Text Generation, https://arxiv.org/abs/2106.11520

Bhandari  et al., Metrics also Disagree in the Low Scoring Range: Revisiting Summarization Evaluation Metrics, https://arxiv.org/abs/2011.04096

A paper about “interpretation” in summarization : Xu and Durrett, Dissecting Generation Modes for Abstractive Summarization Models via Ablation and Attribution

Recommendation: Reject with encouragement to resubmit

------------------------------------------------------



------------------------------------------------------
Reviewer E:

The paper proposes a new framework for summarization evaluation called FFCI that evaluates four aspects: faithfulness, focus, coverage and intra-sentential coherence. New metrics are proposed for each dimension, relying primarily on similarities obtained from large pretrained language models, and their instantiations with different models are tested against various existing metrics on faithfulness datasets as well as a newly crowdsourced dataset for focus, coverage and coherence. The authors find their new metrics to have the highest correlations with human judgements on these datasets. Finally, the paper evaluates summaries from a set of 12 different summarization models for CNN/DM and XSum with the new evaluation framework. Somewhat surprisingly, the authors find that relying just on ROUGE seems to have not been as misleading as one would think, the best models according to ROUGE are roughly also the best in the FFCI framework. However, their framework can give a more detailed and interpretable picture of the advantages and disadvantages of different models.

I think this is very useful work for progress in automatic summarization and much needed by the community. I particularly like that the authors propose a comprehensive set of evaluation aspects and corresponding metrics, rather than focusing on just a single metric, and I find the selection very convincing. The comprehensive survey of past evaluation aspects in Section 2 also illustrates the thoroughness of this design. In addition, a new dataset for metric evaluation is collected, following a well-designed crowdsourcing protocol. Finally, I also appreciate the effort that the authors took in applying their method on a broad set of existing summarization systems in the final section of the paper. In addition to the observations from that as discussed in the paper, this will also be a useful starting point for the adoption of the framework in future work.

I hope that authors release their crowdsourced data and also provide their metric in an easy-to-use manner. However, the linked repository is so far just an empty skeleton.

I do have the following concerns with the methodology of the paper, ordered from more to less severe:

For all proposed metrics, the authors perform extensive hyperparameter tuning efforts, namely the selection of the best pretrained model and layer for faithfulness, focus and coverage and the selection of the best training data setup for coherence. That is done by comparing correlations, so on data with human judgements, which appears to be the same data the final comparison to other metrics (Tables 7,8) is done on. That raises the question if this is a fair comparison. Have other methods also been tuned on this dataset? It seems to me a more sound approach would be to tune these parameters on a separate dataset or to report correlations obtained via cross-validation.
In Table 9, it would be interesting to also score existing references (where metrics are reference-free) as indicators of where “human performance” is on those metrics. In particular the proposed faithfulness metric seems to have an unintuitively small range (just 89-91) and even the human-written LEAD text does not score higher on it, although it must be fully faithful with the source text (it is part of it).
Correlations in Table 8 (focus, coverage, coherence) are reported for individual dataset and summarization model pairs. That is uncommon for a metric that is supposed to differentiate between different summarization systems and is recommended for general usage. For faithfulness, correlations are computed over a dataset with multiple systems, which seems more appropriate. However, the number of involved systems is still small. In older work on evaluation metrics, substantially more systems have been involved (see Table 2) and correlations have typically been computed over system-level averages, not summary-level data points. It would be good if the paper could discuss these decisions and their implications more.
For the coherence metric, a crucial design choice seems to be how sentences are detected in the generated summaries, as different segmentation could greatly influence the score. The paper does not give much detail about it. It would also be interesting to compare the proposed NSP method and the older method of Nayeem when both use the same word representations.
The framework could be extended with a fifth dimension that takes redundancy into account. That seems to be missing currently. To extend the example in Fig 1, a summary could be “Info-A, Info-B, Info-C, Info-A, Info-B, Info-C”, which has the same focus and coverage as “Info-A, Info-B, Info-C”, but is more redundant and therefore worse. Or, summarization systems need to operate under a length limit, as it was done back in DUC and TAC, but this is usually not done nowadays.
Other comments to the authors:

In Table 2, you could include the source dataset the summaries are created for (e.g. CNN/DM).
End of section 3.5, add references for “commonly used to assess coherence in the sentence ordering task”.
Recommendation: Accept with minor revisions

------------------------------------------------------
